OSS-CRS: Liberating AIxCC Cyber Reasoning Systems for Real-World Open-Source Security

DARPA's AI Cyber Challenge (AIxCC) showed that cyber reasoning systems (CRSs) can go beyond vulnerability discovery to autonomously confirm and patch bugs: seven teams built such systems and open-sourced them after the competition. Yet all seven open-sourced CRSs remain largely unusable outside their original teams, each bound to the competition cloud infrastructure that no longer exists. We present OSS-CRS, an open, locally deployable framework for running and combining CRS techniques against real-world open-source projects, with budget-aware resource management. We ported the first-place system (Atlantis) and discovered 10 previously unknown bugs (three of high severity) across 8 OSS-Fuzz projects. OSS-CRS is publicly available.

==> code/compose-claude-code.yaml <==
# --- General Settings -------------------------------------------------------
run_env: local
docker_registry: local

# --- Infrastructure ---------------------------------------------------------
oss_crs_infra:
  cpuset: "0-1"
  memory: "8G"

# --- CRS (crs-claude-code) -------------------------------------------------
# Builder sidecars are declared in crs.yaml (snapshot: true / run_snapshot: true)
# and handled automatically by the framework — no separate entry needed.
crs-claude-code:
  cpuset: "2-7"
  memory: "16G"
  llm_budget: 10
  additional_env:
    # Override CRS defaults here. Available models:
    #   claude-opus-4-6, claude-opus-4-5-20251101, claude-opus-4-1-20250805,
    #   claude-sonnet-4-5-20250929, claude-sonnet-4-20250514, claude-haiku-4-5-20251001
    CRS_AGENT: claude_code
    ANTHROPIC_MODEL: claude-opus-4-6
    # CLAUDE_CODE_SUBAGENT_MODEL: claude-sonnet-4-5-20250929
    # ANTHROPIC_DEFAULT_OPUS_MODEL: claude-sonnet-4-5-20250929
    # ANTHROPIC_DEFAULT_SONNET_MODEL: claude-sonnet-4-5-20250929
    # ANTHROPIC_DEFAULT_HAIKU_MODEL: claude-sonnet-4-5-20250929
    # AGENT_TIMEOUT: "3600"                          # Optional: seconds, 0 = no limit (default)

# --- LLM Configuration -----------------------------------------------------
llm_config:
  litellm:
    mode: internal
    internal:
      config_path: ./example/crs-claude-code/litellm-config.yaml


==> code/compose-ensemble.yaml <==
# --- General Settings -------------------------------------------------------
run_env: local
docker_registry: local

# --- Infrastructure ---------------------------------------------------------
oss_crs_infra:
  cpuset: "0-3"
  memory: "16G"

# --- CRS (crs-libfuzzer) ---------------------------------------------------
crs-libfuzzer:
  cpuset: "8-11"
  memory: "16G"

# --- CRS (atlantis-multilang-wo-concolic) -----------------------------------
atlantis-multilang-wo-concolic:
  cpuset: "4-7"
  memory: "16G"
  llm_budget: 100

# --- LLM Configuration -----------------------------------------------------
llm_config:
  litellm:
    mode: internal
    internal:
      config_path: ./example/atlantis-multilang-wo-concolic/litellm-config.yaml


==> code/compose-libfuzzer.yaml <==
# --- General Settings -------------------------------------------------------
run_env: local
docker_registry: local

# --- Infrastructure ---------------------------------------------------------
oss_crs_infra:
  cpuset: "0-3"
  memory: "16G"

# --- CRS (crs-libfuzzer) ---------------------------------------------------
# Pure fuzzer — no LLM or builder sidecar needed.
crs-libfuzzer:
  cpuset: "4-7"
  memory: "16G"


==> code/compose-multilang.yaml <==
# --- General Settings -------------------------------------------------------
run_env: local
docker_registry: local

# --- Infrastructure ---------------------------------------------------------
oss_crs_infra:
  cpuset: "0-3"
  memory: "16G"

# --- CRS (atlantis-multilang-wo-concolic) -----------------------------------
atlantis-multilang-wo-concolic:
  cpuset: "4-8"
  memory: "16G"
  llm_budget: 100

# --- LLM Configuration -----------------------------------------------------
llm_config:
  litellm:
    mode: internal
    internal:
      config_path: ./example/atlantis-multilang-wo-concolic/litellm-config.yaml


==> code/crs-claude-code.yaml <==
name: crs-claude-code
type:
  - bug-fixing
version: 1.0.0
docker_registry: ghcr.io/oss-crs/crs-claude-code

prepare_phase:
  hcl: oss-crs/docker-bake.hcl

target_build_phase:
  - name: default-build
    dockerfile: oss-crs/builder.Dockerfile
    outputs:
      - build
      - src
  - name: inc-builder-asan
    snapshot: true
    dockerfile: oss-crs-infra:default-builder
    additional_env:
      SANITIZER: address

crs_run_phase:
  patcher:
    dockerfile: oss-crs/patcher.Dockerfile
    additional_env:
      # Set via compose yaml additional_env.
      CRS_AGENT: claude_code
      # ANTHROPIC_MODEL: claude-sonnet-4-5-20250929
      # CLAUDE_CODE_SUBAGENT_MODEL: claude-sonnet-4-5-20250929
      # ANTHROPIC_DEFAULT_OPUS_MODEL: claude-sonnet-4-5-20250929
      # ANTHROPIC_DEFAULT_SONNET_MODEL: claude-sonnet-4-5-20250929
      # ANTHROPIC_DEFAULT_HAIKU_MODEL: claude-sonnet-4-5-20250929
      # AGENT_TIMEOUT: "0"  # seconds, 0 = no limit (default)
  inc-builder-asan:
    run_snapshot: true
    dockerfile: oss-crs-infra:default-builder

supported_target:
  mode:
    - full
    - delta
  language:  # language-agnostic — agent edits source, builder sidecar handles compilation
    - c
    - c++
    - jvm
  sanitizer:
    - address
    - undefined
  architecture:
    - x86_64

required_llms:
  - claude-opus-4-6
  - claude-sonnet-4-6
  - claude-haiku-4-5-20251001
#  - claude-opus-4-5-20251101
#  - claude-sonnet-4-5-20250929
#  - claude-haiku-4-5-20251001


==> code/crs-libfuzzer.yaml <==
name: crs-libfuzzer
type:
  - bug-finding
version: 1.0.0
docker_registry: ghcr.io/oss-crs/crs-libfuzzer

prepare_phase:
  hcl: oss-crs/docker-bake.hcl

target_build_phase:
  - name: build
    dockerfile: oss-crs/dockerfiles/builder.Dockerfile
    outputs:
      - build

crs_run_phase:
  fuzzer:
    dockerfile: oss-crs/dockerfiles/runner.Dockerfile

supported_target:
  mode:
    - full
    - delta
  language:
    - c
  sanitizer:
    - address
  architecture:
    - x86_64


==> code/crs-multilang.yaml <==
name: atlantis-multilang-wo-concolic
type:
  - bug-finding
version: 1.0.0
docker_registry: ghcr.io/oss-crs/atlantis-multilang-wo-concolic

prepare_phase:
  hcl: oss-crs/docker-bake.hcl

target_build_phase:
  - name: uniafl-build
    dockerfile: oss-crs/dockerfiles/builder.Dockerfile
    additional_env:
      BUILD_TYPE: uniafl
    outputs:
      - uniafl/build
      - uniafl/src
      - uniafl/project
  - name: coverage-build
    dockerfile: oss-crs/dockerfiles/builder.Dockerfile
    additional_env:
      BUILD_TYPE: coverage
    outputs:
      - coverage/build
  - name: lsp-build
    dockerfile: oss-crs/dockerfiles/lsp_builder.Dockerfile
    outputs:
      - lsp/compile_commands.json
  - name: create-config
    dockerfile: oss-crs/dockerfiles/multilang.Dockerfile
    additional_env:
      RUN_TYPE: CREATE_CONFIG
    outputs:
      - uniafl/config.yaml

crs_run_phase:
  multilang:
    dockerfile: oss-crs/dockerfiles/multilang.Dockerfile
    additional_env:
      # Input generators for fuzzing (comma-separated)
      # Available options:
      #   - given_fuzzer: Use provided seed corpus (default)
      #   - testlang_input_gen: Test language-based input generation
      #   - dict_input_gen: Dictionary-based input generation
      #   - mlla: Multi-language LLM agent for input generation
      CRS_INPUT_GENS: given_fuzzer,mlla,testlang_input_gen,dict_input_gen
  redis:
    dockerfile: oss-crs/dockerfiles/redis.Dockerfile
  init_codeindexer:
    dockerfile: oss-crs/dockerfiles/multilang.Dockerfile
    additional_env:
      RUN_TYPE: INIT_CODEINDEXER
  joern:
    dockerfile: oss-crs/dockerfiles/joern.Dockerfile
  lsp:
    dockerfile: oss-crs/dockerfiles/lsp.Dockerfile

supported_target:
  mode:
    - full
    - delta
  language:
    - c
  sanitizer:
    - address
  architecture:
    - x86_64

required_llms:
  - o4-mini
  - gpt-4o
  - gpt-4o-mini
  - gpt-4.1
  - gpt-4.1-mini
  - claude-sonnet-4-20250514
  - claude-opus-4-20250514
  - claude-3-7-sonnet-20250219
  - claude-3-5-haiku-20241022
  - gemini-2.5-pro


==> code/litellm-claude-code.yaml <==
model_list:
  #########################################
  # ANTHROPIC API (via external LiteLLM)
  # model_name = what Claude Code sends in API requests (bare names)
  # litellm_params.model = how LiteLLM routes to the provider
  #########################################
  - model_name: claude-opus-4-6
    litellm_params:
      model: anthropic/claude-opus-4-6
      api_base: os.environ/EXTERNAL_LITELLM_API_BASE
      api_key: os.environ/EXTERNAL_LITELLM_API_KEY

  - model_name: claude-sonnet-4-6
    litellm_params:
      model: anthropic/claude-sonnet-4-6
      api_base: os.environ/EXTERNAL_LITELLM_API_BASE
      api_key: os.environ/EXTERNAL_LITELLM_API_KEY

  - model_name: claude-haiku-4-5-20251001
    litellm_params:
      model: anthropic/claude-haiku-4-5-20251001
      api_base: os.environ/EXTERNAL_LITELLM_API_BASE
      api_key: os.environ/EXTERNAL_LITELLM_API_KEY

  - model_name: claude-opus-4-5-20251101
    litellm_params:
      model: anthropic/claude-opus-4-5-20251101
      api_base: os.environ/EXTERNAL_LITELLM_API_BASE
      api_key: os.environ/EXTERNAL_LITELLM_API_KEY

  - model_name: claude-opus-4-1-20250805
    litellm_params:
      model: anthropic/claude-opus-4-1-20250805
      api_base: os.environ/EXTERNAL_LITELLM_API_BASE
      api_key: os.environ/EXTERNAL_LITELLM_API_KEY

  - model_name: claude-sonnet-4-5-20250929
    litellm_params:
      model: anthropic/claude-sonnet-4-5-20250929
      api_base: os.environ/EXTERNAL_LITELLM_API_BASE
      api_key: os.environ/EXTERNAL_LITELLM_API_KEY

  - model_name: claude-sonnet-4-20250514
    litellm_params:
      model: anthropic/claude-sonnet-4-20250514
      api_base: os.environ/EXTERNAL_LITELLM_API_BASE
      api_key: os.environ/EXTERNAL_LITELLM_API_KEY



==> code/litellm-multilang.yaml <==
model_list:
  #########################################
  # OPENAI API
  #########################################
  - model_name: o4-mini
    litellm_params:
      model: openai/o4-mini
      api_key: os.environ/OPENAI_API_KEY

  - model_name: gpt-4o
    litellm_params:
      model: openai/gpt-4o
      api_key: os.environ/OPENAI_API_KEY

  - model_name: gpt-4o-mini
    litellm_params:
      model: openai/gpt-4o-mini
      api_key: os.environ/OPENAI_API_KEY

  - model_name: gpt-4.1
    litellm_params:
      model: openai/gpt-4.1
      api_key: os.environ/OPENAI_API_KEY

  - model_name: gpt-4.1-mini
    litellm_params:
      model: openai/gpt-4.1-mini
      api_key: os.environ/OPENAI_API_KEY

  #########################################
  # ANTHROPIC API
  #########################################
  - model_name: claude-3-7-sonnet-20250219
    litellm_params:
      model: anthropic/claude-3-7-sonnet-20250219
      api_key: os.environ/ANTHROPIC_API_KEY

  - model_name: claude-sonnet-4-20250514
    litellm_params:
      model: anthropic/claude-sonnet-4-20250514
      api_key: os.environ/ANTHROPIC_API_KEY

  - model_name: claude-opus-4-20250514
    litellm_params:
      model: anthropic/claude-opus-4-20250514
      api_key: os.environ/ANTHROPIC_API_KEY

  - model_name: claude-3-5-haiku-20241022
    litellm_params:
      model: anthropic/claude-3-5-haiku-20241022
      api_key: os.environ/ANTHROPIC_API_KEY

  #########################################
  # GEMINI API
  #########################################
  - model_name: gemini-2.5-pro
    litellm_params:
      model: gemini/gemini-2.5-pro
      api_key: os.environ/GEMINI_API_KEY

